Creating a Formally Verified Neural Network for Autonomous Navigation: An Experience Report

The increased reliance of self-driving vehicles on neural networks opens up the challenge of their verification. In this paper we present an experience report, describing a case study which we undertook to explore the design and training of a neural network on a custom dataset for vision-based autonomous navigation. We are particularly interested in the use of machine learning with differentiable logics to obtain networks satisfying basic safety properties by design, guaranteeing the behaviour of the neural network after training. We motivate the choice of a suitable neural network verifier for our purposes and report our observations on the use of neural network verifiers for self-driving systems.

==> Baseline.csv <==
#['main.py', '--data-set=lego', '--batch-size=16', '--lr=0.001', '--epochs=100', '--pgd-steps=25', '--constraint=Robustness(eps=0.05, delta=0.1)']
Epoch,Train-P-Loss,Train-C-Loss,Train-P-Loss-Weight,Train-C-Loss-Weight,Train-C-Acc,Test-P-Loss,Test-C-Loss,Test-C-Acc,Time
0,0.0,0.0,1.0,1.0,0.0,0.004005654077780874,0.0,1.0,0.0
1,0.054083184762434525,0.00024144398048520088,1.0,1.0,0.9958677291870117,0.0020766226868880423,0.011085487510028639,0.8947368421052632,0.6920452117919922
2,0.019151311029087414,0.023439859802072697,1.0,1.0,0.8070764541625977,0.0015014675690939552,0.01255897393352107,0.8947368421052632,0.6885104179382324
3,0.010055906393311241,0.02177504246885126,1.0,1.0,0.8197313655506481,0.000802356308620227,0.018165287218595807,0.868421052631579,0.6908960342407227
4,0.007244611328298395,0.022558030757037075,1.0,1.0,0.822830546985973,0.001020267115611779,0.018878224648927387,0.868421052631579,0.6833274364471436
5,0.004804468967697837,0.028614629398692738,1.0,1.0,0.7959710901433771,0.0005187088819710832,0.02329540252685547,0.8421052631578947,0.6897737979888916
6,0.0030800331045280805,0.02783494374968789,1.0,1.0,0.8026859110051935,0.00043453751622061983,0.024367950464549818,0.8421052631578947,0.6595733165740967
7,0.0020816119557077236,0.02956389838998968,1.0,1.0,0.7957128177989613,0.0004947626669155923,0.03228676946539628,0.7894736842105263,0.7344667911529541
8,0.0016312081028114665,0.03297047181562944,1.0,1.0,0.7729855450716886,0.0003931305224173947,0.022929798615606206,0.868421052631579,0.7586367130279541
9,0.0012928730892864141,0.03305254199288108,1.0,1.0,0.7815082723444159,0.00047470933120501667,0.029351714410279926,0.8421052631578947,0.6649384498596191
10,0.0010773089121688497,0.03326225822622126,1.0,1.0,0.7817665446888317,0.000353325820086818,0.035516472239243355,0.7894736842105263,0.6910214424133301
11,0.000925007276237011,0.03367478197271174,1.0,1.0,0.7802169106223367,0.0004005342182752333,0.027896410540530558,0.8421052631578947,0.6942849159240723
12,0.0006912549618970264,0.03529900041493503,1.0,1.0,0.7758264541625977,0.00045059523300120706,0.024039431622153835,0.868421052631579,0.6663198471069336
13,0.0006599857641214675,0.03597057407552546,1.0,1.0,0.7706611806696112,0.0003828988655617363,0.033709479005713215,0.8157894736842105,0.678386926651001
14,0.0004972199570726265,0.035699513825503265,1.0,1.0,0.7784090909090909,0.0004597271939641551,0.023466613731886212,0.868421052631579,0.6686551570892334
15,0.000445593444799835,0.03394986282695423,1.0,1.0,0.7900309996171431,0.0003165215204812978,0.030150250384682102,0.8421052631578947,0.6704776287078857
16,0.0003023334059186957,0.03824324770407243,1.0,1.0,0.760330546985973,0.0003503011049408662,0.029555894826587877,0.8421052631578947,0.6812148094177246
17,0.00025019246492196214,0.036852728236805306,1.0,1.0,0.7701446359807794,0.0004011850902124455,0.029596313049918728,0.8421052631578947,0.6823246479034424
18,0.00021530664525926113,0.035441612655466255,1.0,1.0,0.78279954736883,0.0004121395514199608,0.033065733156706155,0.8157894736842105,0.7250137329101562
19,0.00017321409276601943,0.036615089936689896,1.0,1.0,0.7727272727272727,0.0004530762763399827,0.029610536600414076,0.8421052631578947,0.6851201057434082
20,0.00012594164052808827,0.03542023626240817,1.0,1.0,0.7799586382779208,0.00034917601825375303,0.03242396680932296,0.8157894736842105,0.7556235790252686
21,0.00011050684208219701,0.035605704242532905,1.0,1.0,0.7758264541625977,0.000348103894410949,0.024328231811523438,0.868421052631579,0.686805248260498
22,9.940938219766726e-05,0.036434761502526024,1.0,1.0,0.7714359110051935,0.0004096749042601962,0.030076271609256144,0.8421052631578947,0.7008793354034424
23,8.096346441148357e-05,0.03712820193984292,1.0,1.0,0.7673037268898704,0.00039577312571437736,0.030010543371501722,0.8421052631578947,0.6829352378845215
24,6.0702917504717e-05,0.0353813117200678,1.0,1.0,0.7799586382779208,0.0003851476174436118,0.032799861933055674,0.8157894736842105,0.6873180866241455
25,0.00010275165550410748,0.03559931299903176,1.0,1.0,0.7830578197132457,0.00040691372889437174,0.03272801951358193,0.8157894736842105,0.6880979537963867
26,0.00012395166876641187,0.037871615453199906,1.0,1.0,0.7647210901433771,0.0003468569270090053,0.0334162712097168,0.8157894736842105,0.712216854095459
27,0.00012748809108002618,0.034830502488396385,1.0,1.0,0.7830578197132457,0.00034199620744115427,0.03910291822333085,0.7894736842105263,0.6736173629760742
28,0.00011573042932220481,0.035605755719271576,1.0,1.0,0.7817665446888317,0.0003568046530218501,0.032557239657954165,0.8157894736842105,0.6835832595825195
29,9.277801622043957e-05,0.03936755115335638,1.0,1.0,0.753099181435325,0.00039338283730964914,0.030179792328884725,0.8421052631578947,0.7080478668212891
30,7.803215306590904e-05,0.036846410144459114,1.0,1.0,0.7732438174161044,0.00035960773790353224,0.03567465669230411,0.7894736842105263,0.6994402408599854
31,7.143235151571307e-05,0.034776021133769645,1.0,1.0,0.7840909090909091,0.0004007203847562012,0.0246256527147795,0.868421052631579,0.6999266147613525
32,5.4528904994103044e-05,0.03515869379043579,1.0,1.0,0.7786673632535067,0.0003862668711103891,0.03314178554635299,0.8157894736842105,0.6911590099334717
33,4.3576400705867194e-05,0.03598596291108565,1.0,1.0,0.7771177291870117,0.0003377389603931653,0.03231251553485268,0.8157894736842105,0.7510077953338623
34,6.522101731124249e-05,0.03630715608596802,1.0,1.0,0.7745350924405184,0.0003620087120093797,0.030737155362179403,0.8421052631578947,0.7377455234527588
35,9.484563700177453e-05,0.03648908571763472,1.0,1.0,0.7755681818181818,0.00039051728029000133,0.032874606157604014,0.8157894736842105,0.7418720722198486
36,0.00010277975392951207,0.03750007802789861,1.0,1.0,0.7675619992342863,0.00037504989947927624,0.03346975853568629,0.8157894736842105,0.6866211891174316
37,9.580502625216137e-05,0.03759173100644892,1.0,1.0,0.7657540928233754,0.0003565734399384574,0.0328952481872157,0.8157894736842105,0.6773157119750977
38,0.00012358444192531434,0.03667951442978599,1.0,1.0,0.7716941833496094,0.0003530099056661129,0.032943164047441985,0.8157894736842105,0.6708893775939941
39,0.00016125997486100957,0.037507225166667595,1.0,1.0,0.7701446359807794,0.00037844866318138023,0.033180296421051025,0.8157894736842105,0.6869874000549316
40,0.00028707429935986346,0.03826316920193759,1.0,1.0,0.761880181052468,0.0003467645790231855,0.03344218040767469,0.8157894736842105,0.6821949481964111
41,0.00034994310276074844,0.038423188708045265,1.0,1.0,0.7644628177989613,0.00040000280071246,0.036170514006363716,0.7894736842105263,0.690760612487793
42,0.0004114092496985739,0.038278818130493164,1.0,1.0,0.7587809996171431,0.0003280609012826493,0.04015306736293592,0.7631578947368421,0.6867170333862305
43,0.0004891472106630152,0.036994909698312935,1.0,1.0,0.7729855450716886,0.0003922461335988421,0.0373334665047495,0.7894736842105263,0.6769037246704102
44,0.0004254175265404311,0.038241007111289284,1.0,1.0,0.7631714560768821,0.00039722133231790443,0.03362251582898592,0.8157894736842105,0.6816544532775879
45,0.0004126492633738301,0.03898702968250622,1.0,1.0,0.7631714560768821,0.0004147686260311227,0.03667658567428589,0.7894736842105263,0.6975715160369873
46,0.0005320141261274165,0.03921978852965615,1.0,1.0,0.759039271961559,0.00045799689465447475,0.03607801700893201,0.7894736842105263,0.6957342624664307
47,0.00033389776945114136,0.039616172963922676,1.0,1.0,0.7605888193303888,0.0003772266209125519,0.0428876563122398,0.7631578947368421,0.686382532119751
48,0.00031048072163354266,0.03937497193163091,1.0,1.0,0.760330546985973,0.0004463742830251393,0.04648817212958085,0.7368421052631579,0.6698322296142578
49,0.0002454601397568529,0.03880375894633206,1.0,1.0,0.7644628177989613,0.00047365669161081314,0.03318594317687185,0.8157894736842105,0.6894080638885498
50,0.00023721226237036964,0.03940129280090332,1.0,1.0,0.760330546985973,0.00035460464852420906,0.03860256546422055,0.7894736842105263,0.684192419052124
51,0.000202214430001649,0.039505064487457275,1.0,1.0,0.7587809996171431,0.00032126320231901974,0.04200520640925357,0.7631578947368421,0.6841540336608887
52,0.0001644525063139471,0.03960173238407482,1.0,1.0,0.757489637895064,0.00036643984678544497,0.037923954035106455,0.7894736842105263,0.6823627948760986
53,9.690787092867222e-05,0.04059632799842141,1.0,1.0,0.753099181435325,0.0003739304987615661,0.042090917888440584,0.7631578947368421,0.6850936412811279
54,6.893404695967382e-05,0.04032325744628906,1.0,1.0,0.7587809996171431,0.0004185853820098074,0.03740762095702322,0.7894736842105263,0.6843712329864502
55,6.97990498420867e-05,0.041917215694080696,1.0,1.0,0.7407024556940253,0.00037334222150476356,0.042212997612200286,0.7631578947368421,0.7412183284759521
56,4.614112814041701e-05,0.04092743450945074,1.0,1.0,0.7546487288041548,0.0003522761950367375,0.03884392035634894,0.7894736842105263,0.7499508857727051
57,2.995442429726774e-05,0.04089977253567089,1.0,1.0,0.755940090526234,0.00032974416880231157,0.037701318138524106,0.7894736842105263,0.7415018081665039
58,2.190553641412407e-05,0.0411461971022866,1.0,1.0,0.7533574537797407,0.00036062555093514294,0.042750644056420574,0.7631578947368421,0.745006799697876
59,1.8879576766101476e-05,0.04163937947966836,1.0,1.0,0.7489669106223367,0.00035608187317848206,0.0423841162731773,0.7631578947368421,0.7013404369354248
60,1.7770288236947223e-05,0.038920768282630226,1.0,1.0,0.7644628177989613,0.000349242999953659,0.03760713025143272,0.7894736842105263,0.6962144374847412
61,1.635178209240125e-05,0.041036584160544655,1.0,1.0,0.7502582723444159,0.0003681603181911142,0.0373357848117226,0.7894736842105263,0.6865184307098389
62,1.623464314351705e-05,0.03912604667923667,1.0,1.0,0.7600722746415571,0.0003865746487128107,0.043315856080306206,0.7631578947368421,0.6893959045410156
63,1.6261434542353857e-05,0.04100887341932817,1.0,1.0,0.75154954736883,0.00035360367282440786,0.0377948848824752,0.7894736842105263,0.7556121349334717
64,1.2219637441872196e-05,0.0392491492358121,1.0,1.0,0.7644628177989613,0.0003615382470582661,0.038043818975749766,0.7894736842105263,0.760831356048584
65,1.2164858741347086e-05,0.03977508707479997,1.0,1.0,0.7631714560768821,0.0003581173521907706,0.03864803753401104,0.7894736842105263,0.7463705539703369
66,1.3711960160766136e-05,0.03974346410144459,1.0,1.0,0.7572313655506481,0.0003447265511280612,0.03756009904961837,0.7894736842105263,0.693190336227417
67,1.331471404145387e-05,0.040470762686295944,1.0,1.0,0.7546487288041548,0.0003963131457567215,0.04225932924371017,0.7631578947368421,0.7601032257080078
68,1.1766509322280234e-05,0.040482789278030396,1.0,1.0,0.753099181435325,0.00031674293016916826,0.03740577007594861,0.7894736842105263,0.6953668594360352
69,1.0509418313052844e-05,0.04003106193108992,1.0,1.0,0.7587809996171431,0.000385791038800227,0.03796704819327906,0.7894736842105263,0.6941869258880615
70,1.1444867017086256e-05,0.03940705277703025,1.0,1.0,0.7587809996171431,0.000367247254440659,0.04213904707055343,0.7631578947368421,0.7609524726867676
71,1.049768682357601e-05,0.042102632197466766,1.0,1.0,0.7448347265070135,0.0003417889881683023,0.03790218892850374,0.7894736842105263,0.7033257484436035
72,1.1598024601963433e-05,0.04025915265083313,1.0,1.0,0.7564566352150657,0.00034495249488636066,0.04210907534549111,0.7631578947368421,0.703716516494751
73,1.8588527878323063e-05,0.04073760997165333,1.0,1.0,0.75,0.00031029675646047846,0.038014703675320276,0.7894736842105263,0.6830744743347168
74,2.8071197448298335e-05,0.039629814299670135,1.0,1.0,0.761880181052468,0.00033677599735950167,0.037833072637256826,0.7894736842105263,0.6991562843322754
75,4.393846029415727e-05,0.03902960094538602,1.0,1.0,0.7616219087080522,0.0004154671179620843,0.0377607502435383,0.7894736842105263,0.6858196258544922
76,6.149623500691219e-05,0.040656227957118644,1.0,1.0,0.757489637895064,0.0003374857141783363,0.03776007576992637,0.7894736842105263,0.6836028099060059
77,7.110167908566919e-05,0.04083258184519681,1.0,1.0,0.753099181435325,0.0003295281509819784,0.03785070620085064,0.7894736842105263,0.6723885536193848
78,9.071776135401292e-05,0.04288849505511197,1.0,1.0,0.7407024556940253,0.00037680340832785557,0.03722001690613596,0.7894736842105263,0.6860742568969727
79,0.00010899618395011534,0.04185165058482777,1.0,1.0,0.7430268200961027,0.0003274660802593357,0.040903687477111816,0.7631578947368421,0.6953933238983154
80,0.00017705392515794799,0.040430258620869026,1.0,1.0,0.7546487288041548,0.00035633852607325504,0.0384772074849982,0.7894736842105263,0.7051100730895996
81,0.0002451199741864746,0.0414711670442061,1.0,1.0,0.7518078197132457,0.0003887983774276156,0.04185709827824643,0.7631578947368421,0.6859304904937744
82,0.000306609192524444,0.04525111209262501,1.0,1.0,0.727789271961559,0.00035552168264985085,0.046594086446260154,0.7368421052631579,0.6940557956695557
83,0.0003868122585117817,0.041997801173817025,1.0,1.0,0.7463842738758434,0.0003849141495792489,0.04309749916980141,0.7631578947368421,0.677635908126831
84,0.0005250036377798427,0.04364706169475208,1.0,1.0,0.7404441833496094,0.0005591667600368199,0.052316524480518545,0.7105263157894737,0.705280065536499
85,0.00051540576598861,0.04286389730193398,1.0,1.0,0.7363119992342863,0.0004004594428758872,0.04369920178463584,0.7631578947368421,0.6971549987792969
86,0.0003809233365411108,0.040395901961760086,1.0,1.0,0.7585227272727273,0.0004525594413280487,0.03879774244208085,0.7894736842105263,0.6888983249664307
87,0.0003334001680328087,0.04193551432002674,1.0,1.0,0.7474173632535067,0.0003773941609420274,0.03568081479323538,0.8157894736842105,0.6943042278289795
88,0.0007545656778595664,0.040453867478804154,1.0,1.0,0.7600722746415571,0.0004519119760707805,0.03778668453818873,0.7894736842105263,0.6813523769378662
89,0.0009020938622680577,0.03813622214577415,1.0,1.0,0.7771177291870117,0.00039400456865367134,0.03592371940612793,0.8157894736842105,0.7045092582702637
90,0.0007754084230823951,0.04184565760872581,1.0,1.0,0.7461260015314276,0.0003802880252662458,0.04521907003302323,0.7631578947368421,0.6964254379272461
91,0.0008742465552958575,0.037451681765643036,1.0,1.0,0.7755681818181818,0.0003915968056964247,0.039627564580816975,0.7894736842105263,0.7040309906005859
92,0.0006411521356891502,0.04024643789638172,1.0,1.0,0.7533574537797407,0.0003909170627593994,0.04376271210218731,0.7631578947368421,0.6843581199645996
93,0.000376983799717643,0.041134232824498955,1.0,1.0,0.7502582723444159,0.00039322784562644203,0.039274209424069055,0.7894736842105263,0.6941041946411133
94,0.00023949120871045372,0.04201355576515198,1.0,1.0,0.7401859110051935,0.00039202166034987097,0.03574251814892417,0.8157894736842105,0.6841890811920166
95,0.00016825388990003955,0.04232560233636336,1.0,1.0,0.7458677291870117,0.0003897919515637975,0.04050643820511667,0.7894736842105263,0.6863646507263184
96,8.093157190490852e-05,0.041578021916476166,1.0,1.0,0.7479339079423384,0.0003603108129219005,0.039563696635396856,0.7894736842105263,0.686866283416748
97,5.3392749660733074e-05,0.04248876734213396,1.0,1.0,0.7419938174161044,0.0005236269514027395,0.039786301161113535,0.7894736842105263,0.6816940307617188
98,3.8858368167315014e-05,0.04183376919139515,1.0,1.0,0.7474173632535067,0.0003587812871525162,0.035096519871761926,0.8157894736842105,0.6802804470062256
99,2.6168521303175524e-05,0.04044504057277332,1.0,1.0,0.7556818181818182,0.0003700585986830686,0.039900164855153936,0.7894736842105263,0.6789844036102295
100,2.864960697479546e-05,0.04280892285433682,1.0,1.0,0.7417355450716886,0.0003483317743398641,0.039767754705328694,0.7894736842105263,0.6809613704681396


==> GD.csv <==
#['main.py', '--data-set=lego', '--batch-size=16', '--lr=0.001', '--epochs=100', '--pgd-steps=25', '--constraint=Robustness(eps=0.05, delta=0.1)', '--logic=GD']
Epoch,Train-P-Loss,Train-C-Loss,Train-P-Loss-Weight,Train-C-Loss-Weight,Train-C-Acc,Test-P-Loss,Test-C-Loss,Test-C-Acc,Time
0,0.0,0.0,1.0,1.0,0.0,0.004005654077780874,0.0,1.0,0.0
1,0.05408675020391291,0.0009443538940765641,0.9905258417129517,1.0094741582870483,0.9958677291870117,0.0020842103189543672,0.031094243651942202,0.8947368421052632,0.8887860774993896
2,0.020984485745429993,0.004271419888192957,0.9883185029029846,1.0116814374923706,0.9857954545454546,0.0012797062334261443,0.0,1.0,0.8014569282531738
3,0.011958665468476036,0.00350204584273425,0.9872764348983765,1.012723445892334,0.9886363636363636,0.0009718494195687143,0.0,1.0,0.8831260204315186
4,0.00902274792844599,0.0015654929659583352,0.9865298867225647,1.01347017288208,0.9943181818181818,0.0009963389878210268,0.0,1.0,0.8843810558319092
5,0.006488870490681042,0.0023934703997590327,0.9847949147224426,1.0152051448822021,0.9930268200961027,0.0005645451969222018,0.0,1.0,0.8828489780426025
6,0.005058681761676615,0.0,0.9847803711891174,1.0152196884155273,1.0,0.0004044440329859131,0.0,1.0,0.8904027938842773
7,0.0033421651883558793,0.0012388887222517621,0.9834305644035339,1.0165694952011108,0.9958677291870117,0.0005367399732533254,0.0,1.0,0.8172206878662109
8,0.003132565455003218,0.0,0.9833436012268066,1.016656517982483,1.0,0.00041600713800442844,0.0,1.0,0.8225648403167725
9,0.0026150684465061536,0.0007567195729775863,0.9828717708587646,1.0171282291412354,0.9971590909090909,0.0004416299297621376,0.0079473194323088,0.9736842105263158,0.7972421646118164
10,0.0018910589543255892,0.0007641843774101951,0.9824891090393066,1.0175107717514038,0.9971590909090909,0.00035288466728831594,0.0,1.0,0.8094644546508789
11,0.001479449597272006,0.0012765631756999276,0.9828022718429565,1.017197608947754,0.9971590909090909,0.0003873668365964764,0.0,1.0,0.8234312534332275
12,0.0013325945897535844,0.0,0.9833881258964539,1.016611933708191,1.0,0.000417482401979597,0.0,1.0,0.8046839237213135
13,0.001085713082416491,0.000968355346809734,0.9838070273399353,1.01619291305542,0.9971590909090909,0.00035955430939793587,0.009134744343004729,0.9736842105263158,0.8301310539245605
14,0.0009198282760652629,0.0,0.9838029742240906,1.0161970853805542,1.0,0.0004400309959524556,0.0,1.0,0.8428812026977539
15,0.0007042158395051956,0.0,0.983315646648407,1.0166842937469482,1.0,0.0003177107703921042,0.009469948316875258,0.9736842105263158,0.8047988414764404
16,0.0004967346110127189,0.0,0.9829006195068359,1.017099380493164,1.0,0.00030505029778731495,0.009342115176351447,0.9736842105263158,0.8064322471618652
17,0.00043972920287739146,0.0,0.9825471043586731,1.0174529552459717,1.0,0.000342121225242552,0.0100044121867732,0.9736842105263158,0.8264815807342529
18,0.0003249173645268787,0.0,0.9822559356689453,1.0177440643310547,1.0,0.0003702141540615182,0.0,1.0,0.8075003623962402
19,0.00025774077088995415,0.0,0.9820225238800049,1.0179774761199951,1.0,0.00044713380109322697,0.010181427001953125,0.9736842105263158,0.8306238651275635
20,0.00023450054736299947,0.0,0.9818239212036133,1.0181759595870972,1.0,0.0003351792938223011,0.0,1.0,0.8289000988006592
21,0.0001950459766455672,0.0,0.9816383123397827,1.0183616876602173,1.0,0.0003230538415281396,0.0,1.0,0.8860063552856445
22,0.00020858933302489194,0.0,0.9814467430114746,1.0185531377792358,1.0,0.00037153864181355427,0.0,1.0,0.7942311763763428
23,0.00019084427251734516,0.0,0.9812753796577454,1.0187245607376099,1.0,0.00038197085163310955,0.0,1.0,0.8042545318603516
24,0.00025955538942732596,0.0007388171824541959,0.9823895692825317,1.0176103115081787,0.9971590909090909,0.0003932600742892215,0.0,1.0,0.7973582744598389
25,0.00029152707958763295,0.0,0.9825862646102905,1.017413854598999,1.0,0.00038367088295911486,0.0,1.0,0.8209576606750488
26,0.00048157585446130145,0.0010082454166629097,0.9841345548629761,1.015865445137024,0.9971590909090909,0.00036047359830454777,0.0,1.0,0.7981419563293457
27,0.00047568329186602074,0.0,0.9842686057090759,1.0157313346862793,1.0,0.0003453420082989492,0.0,1.0,0.792410135269165
28,0.0003210684411566366,0.0,0.9839332699775696,1.0160667896270752,1.0,0.0003187033396802451,0.0,1.0,0.7982380390167236
29,0.00019735205833884802,0.0,0.9836809635162354,1.0163190364837646,1.0,0.0003745856351758304,0.0,1.0,0.8524706363677979
30,0.0001292070373892784,0.0,0.9835168123245239,1.016483187675476,1.0,0.0003617310308312115,0.0,1.0,0.8278825283050537
31,0.00010323115963150154,0.0,0.9833838939666748,1.0166161060333252,1.0,0.0003718594824405093,0.0,1.0,0.8237977027893066
32,6.86643973246894e-05,0.0,0.9832908511161804,1.0167092084884644,1.0,0.00035769222794394747,0.0,1.0,0.8518476486206055
33,6.28754655322568e-05,0.0,0.9832143187522888,1.0167858600616455,1.0,0.00031978793834385117,0.0,1.0,0.823554515838623
34,5.3418122909285806e-05,0.0,0.9831441044807434,1.0168558359146118,1.0,0.00033122190813484947,0.0,1.0,0.8014054298400879
35,4.0346507872031495e-05,0.0,0.9830886125564575,1.016911506652832,1.0,0.00037947184357203936,0.0,1.0,0.7972400188446045
36,3.758296423422342e-05,0.0,0.9830428957939148,1.01695716381073,1.0,0.00035483485675956076,0.0,1.0,0.810920238494873
37,3.196172871288251e-05,0.0,0.9830002784729004,1.0169998407363892,1.0,0.0003224753921753482,0.0,1.0,0.7968263626098633
38,2.961332740431482e-05,0.0,0.9829592704772949,1.0170408487319946,1.0,0.00032973159594755426,0.0,1.0,0.8179442882537842
39,2.4850379717959598e-05,0.0,0.9829239249229431,1.0170761346817017,1.0,0.00034931204036662455,0.0,1.0,0.8150603771209717
40,2.944304089231247e-05,0.0,0.9828851222991943,1.0171148777008057,1.0,0.00030609931012517527,0.0,1.0,0.8011636734008789
41,2.871833963912319e-05,0.0,0.982846736907959,1.017153263092041,1.0,0.0003502709349911464,0.0,1.0,0.8062562942504883
42,2.074775825762613e-05,0.0,0.9828115701675415,1.017188549041748,1.0,0.0002977233134994381,0.0,1.0,0.8002738952636719
43,1.6634819489395753e-05,0.0,0.9827859401702881,1.0172141790390015,1.0,0.00037451176659057016,0.0,1.0,0.8122303485870361
44,1.2652779167348688e-05,0.0,0.9827667474746704,1.0172332525253296,1.0,0.00040220292775254503,0.0,1.0,0.8185667991638184
45,1.626714815343307e-05,0.0,0.9827442169189453,1.0172557830810547,1.0,0.00038158798002098734,0.0,1.0,0.8002321720123291
46,1.5894287075339392e-05,0.0,0.9827204942703247,1.0172795057296753,1.0,0.00043275006311504463,0.0,1.0,0.8903539180755615
47,1.7963077301498164e-05,0.0,0.9826931357383728,1.0173068046569824,1.0,0.0003263890792272593,0.0,1.0,0.824643611907959
48,2.2455790630457077e-05,0.0,0.9826633930206299,1.0173366069793701,1.0,0.00036207782594781175,0.0,1.0,0.8175415992736816
49,5.560504822907123e-05,0.0,0.9825961589813232,1.0174038410186768,1.0,0.0004479303269794113,0.0,1.0,0.8111701011657715
50,0.00012624170631170273,0.0,0.9824433326721191,1.0175565481185913,1.0,0.00036618652704514956,0.0,1.0,0.8271336555480957
51,0.00015419788277623329,0.0,0.9822114706039429,1.0177885293960571,1.0,0.00029921801270622954,0.0,1.0,0.8269679546356201
52,0.00020813218063928863,0.0,0.9818885922431946,1.0181114673614502,1.0,0.0003688442765882141,0.0,1.0,0.8162481784820557
53,0.0002155699555508115,0.0,0.9815348982810974,1.0184651613235474,1.0,0.00035669767346821333,0.0,1.0,0.8266279697418213
54,0.00016173971181904727,0.0,0.9812307953834534,1.0187692642211914,1.0,0.0004022908151934021,0.0,1.0,0.827033519744873
55,0.0001696675634858283,0.0,0.9809257984161377,1.0190742015838623,1.0,0.0003644025541449848,0.0,1.0,0.8316950798034668
56,0.00019056781787763941,0.0,0.9806169271469116,1.019383192062378,1.0,0.0003023490701851092,0.0,1.0,0.8138675689697266
57,0.0002094683533703739,0.0,0.9802553653717041,1.0197447538375854,1.0,0.00031858278242380997,0.0,1.0,0.8255419731140137
58,0.00020300698551264676,0.0,0.9798829555511475,1.0201170444488525,1.0,0.000386976931048067,0.0,1.0,0.8748388290405273
59,0.00033691684207455677,0.00134632025252689,0.9809374809265137,1.0190626382827759,0.9971590909090909,0.0004550865116088014,0.0,1.0,0.8888940811157227
60,0.0007048290307548913,0.0,0.9836835861206055,1.0163164138793945,1.0,0.0003584341489170727,0.0,1.0,0.8929452896118164
61,0.0005408034405925057,0.0,0.9829533696174622,1.017046570777893,1.0,0.0003915280838938136,0.0,1.0,0.8901453018188477
62,0.0009772550653327596,0.0009390019219030033,0.9846317768096924,1.0153682231903076,0.9971590909090909,0.00034390826170381745,0.0,1.0,0.8936538696289062
63,0.0007873992858962579,0.0,0.9836859107017517,1.0163140296936035,1.0,0.0004350544002495314,0.0,1.0,0.8490703105926514
64,0.0005017808130518956,0.0,0.9824802875518799,1.0175197124481201,1.0,0.0003202414434207113,0.0,1.0,0.8662803173065186
65,0.00029751423492350364,0.0,0.9817641973495483,1.0182359218597412,1.0,0.0003240439844758887,0.0,1.0,0.8210594654083252
66,0.0001923499247905883,0.0,0.9812642931938171,1.018735647201538,1.0,0.0003142119630386955,0.0,1.0,0.8145170211791992
67,9.891504040834579e-05,0.0,0.980990469455719,1.0190095901489258,1.0,0.00036370170939909786,0.0,1.0,0.8361663818359375
68,7.660053035413677e-05,0.0,0.9808022975921631,1.0191975831985474,1.0,0.0003066986652189179,0.0,1.0,0.8101725578308105
69,5.314955805343661e-05,0.0,0.9806755781173706,1.0193243026733398,1.0,0.0003520582165372999,0.0,1.0,0.8295514583587646
70,4.450631835921244e-05,0.0,0.980570375919342,1.0194295644760132,1.0,0.00030900925201805016,0.0,1.0,0.8198878765106201
71,6.74735426648774e-05,0.0,0.9804443717002869,1.019555687904358,1.0,0.00030368272411195854,0.0,1.0,0.8856933116912842
72,5.269215696237304e-05,0.0,0.9803100228309631,1.019689917564392,1.0,0.00031305908372527674,0.0,1.0,0.8808474540710449
73,3.4304684959352016e-05,0.0,0.9802156686782837,1.0197843313217163,1.0,0.000295202860510663,0.0,1.0,0.8999137878417969
74,3.3797008324075826e-05,0.0,0.9801331758499146,1.019866704940796,1.0,0.00030424492433667183,0.0,1.0,0.8395092487335205
75,4.1327518622644924e-05,0.0,0.9800504446029663,1.0199496746063232,1.0,0.0004136781453302032,0.0,1.0,0.8033311367034912
76,5.44775711287829e-05,0.0,0.9799273610115051,1.0200726985931396,1.0,0.00029642990251120766,0.0,1.0,0.8294038772583008
77,4.5043035325678915e-05,0.0,0.979814887046814,1.0201852321624756,1.0,0.0002978877409508354,0.0,1.0,0.8076493740081787
78,4.548449810086326e-05,0.0,0.9797045588493347,1.02029550075531,1.0,0.0003281718267029838,0.0,1.0,0.811396598815918
79,3.2595329685136676e-05,0.0,0.979611337184906,1.0203888416290283,1.0,0.00029187862712301706,0.0,1.0,0.8091795444488525
80,2.211041415152563e-05,0.0,0.9795448184013367,1.020455241203308,1.0,0.00033759144379904394,0.0,1.0,0.8254995346069336
81,1.9197369428266857e-05,0.0,0.9794949293136597,1.0205050706863403,1.0,0.00032991063045827965,0.0,1.0,0.8898189067840576
82,2.083492687564682e-05,0.0,0.9794435501098633,1.0205564498901367,1.0,0.00031707827982149626,0.0,1.0,0.8988118171691895
83,2.1005622164176945e-05,0.0,0.9793853759765625,1.0206146240234375,1.0,0.0003422323712392857,0.0,1.0,0.8031392097473145
84,1.5125510716726156e-05,0.0,0.9793411493301392,1.0206589698791504,1.0,0.00044341630449420527,0.0,1.0,0.8107662200927734
85,1.0702366787220605e-05,0.0,0.979308009147644,1.0206921100616455,1.0,0.0003283411558521421,0.0,1.0,0.8220424652099609
86,1.029560106954622e-05,0.0,0.979278564453125,1.0207215547561646,1.0,0.0004065930598268383,0.0,1.0,0.8017711639404297
87,9.087873464026911e-06,0.0,0.9792544841766357,1.0207455158233643,1.0,0.0003170563447240152,0.0,1.0,0.8092789649963379
88,1.843782692131671e-05,0.0,0.9792120456695557,1.0207879543304443,1.0,0.00037806897767280275,0.0,1.0,0.8349194526672363
89,2.857211934910579e-05,0.0,0.9791473746299744,1.0208526849746704,1.0,0.0003063475811167767,0.0,1.0,0.8794763088226318
90,3.9524419910528444e-05,0.0,0.9790451526641846,1.0209547281265259,1.0,0.00032405565051656023,0.0,1.0,0.8287503719329834
91,3.87230353556912e-05,0.0,0.9789349436759949,1.02106511592865,1.0,0.00031254695434319347,0.0,1.0,0.8179183006286621
92,5.080740348520604e-05,0.0,0.9788001775741577,1.0211997032165527,1.0,0.0003115746290668061,0.0,1.0,0.8239033222198486
93,8.093109566041015e-05,0.0,0.978607177734375,1.021392822265625,1.0,0.00030009333338392407,0.0,1.0,0.8249993324279785
94,7.4316419407048e-05,0.0,0.9783681631088257,1.0216318368911743,1.0,0.0003277087142985118,0.0,1.0,0.833449125289917
95,0.00010921519292010503,0.0,0.9780794978141785,1.0219205617904663,1.0,0.0003258233007631804,0.0,1.0,0.8182456493377686
96,0.00010745516258545898,0.0,0.9777582287788391,1.0222417116165161,1.0,0.00033359817768398086,0.0,1.0,0.8264853954315186
97,8.954882452433759e-05,0.0,0.9774414896965027,1.022558569908142,1.0,0.00045313279291516855,0.0,1.0,0.8286049365997314
98,0.00011119725902310826,0.0,0.9771249294281006,1.022875189781189,1.0,0.0003028004185149544,0.0,1.0,0.8392562866210938
99,0.0001365111040120775,0.0,0.9767153859138489,1.0232845544815063,1.0,0.0003144137659355214,0.0,1.0,0.8226525783538818
100,0.00020743466236374596,0.0,0.9761302471160889,1.0238698720932007,1.0,0.00031117205262968416,0.0,1.0,0.8305118083953857

